An analysis of indifference curves and areas from a human nutrition perspective

Through documentary research and interviews with nutrition experts, we found that all nutrients have two thresholds, the Recommended Daily Allowance (RDA) and the Tolerable Upper Intake Level (UL). Intake less than the RDA or more than the UL negatively affects health. Intake quantities of nutrients within these limits covers 100% of the objective physiological needs without negative repercussions. These characteristics, and others, are common knowledge among nutrition experts; however, these are not adequately reflected in the microeconomics models that study these needs. We conclude that the generalized presence of these thresholds determines the existence of significant indifference areas that should be added to the microeconomics models of the indifference curves, thus improving the modelling of reality.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

